An improved uncertainty decoding scheme with weighted samples for DNN-HMM hybrid systems

In this paper, we advance a recently-proposed uncertainty decoding scheme for DNN-HMM (deep neural network - hidden Markov model) hybrid systems. This numerical sampling concept averages DNN outputs produced by a finite set of feature samples (drawn from a probabilistic distortion model) to approximate the posterior likelihoods of the context-dependent HMM states. As main innovation, we propose a weighted DNN-output averaging based on a minimum classification error criterion and apply it to a probabilistic distortion model for spatial diffuseness features. The experimental evaluation is performed on the 8-channel REVERB Challenge task using a DNN-HMM hybrid system with multichannel front-end signal enhancement. We show that the recognition accuracy of the DNN-HMM hybrid system improves by incorporating uncertainty decoding based on random sampling and that the proposed weighted DNN-output averaging further reduces the word error rate scores.

==> NoUD.dat <==
1	14.2
5	14.2
10	14.2
15	14.2
20	14.2
25	14.2
30	14.2
35	14.2
40	14.2
45	14.2
50	14.2
55	14.2
60	14.2


==> UDnew.dat <==
1	15.0
5	14.1
10	13.8
15	13.7
20	13.7
25	13.7
30	13.6
35	13.6
40	13.6
45	13.6
50	13.5
55	13.6
60	13.6


==> UDold.dat <==
1	15.0
5	14.6
10	14.2
15	14.1
20	14.0
25	13.9
30	13.9
35	13.8
40	13.9
45	13.8
50	13.8
55	13.9
60	13.8

